Origin of Misalignments: Protostellar Jet, Outflow, Circumstellar Disc, and Magnetic Field

Recent observations uncover various phenomena around the protostar such as misalignment between the outflow and magnetic field, precession of the jet, and time variability of the ejected clumps, whose origins are under debate. We perform a three-dimensional resistive magnetohydrodynamics simulation of the protostar formation in a star-forming core whose rotation axis is tilted at an angle $45^\circ$ with respect to the initial magnetic field, in which the protostar is resolved with a spatial resolution of $0.01\,$au. In low-dense outer region, the prestellar core contracts along the magnetic field lines due to the flux freezing. In high-dense inner region, on the other hand, the magnetic dissipation becomes efficient and weakens the magnetic effects when the gas number density exceeds about $10^{11}\,{\rm cm^{-3}}$. Then, the normal direction of the flattened disc is aligned with the angular momentum vector. The outflow, jet, and protostellar ejection are driven from different scales of the circumstellar disc and spout in different directions normal to the warped disc. These axes do not coincide with the global magnetic field direction and vary with time. This study demonstrates that a couple of misalignment natures reported by observations can be simultaneously reproduced only by assuming the star-forming core rotating around a different direction from the magnetic field.

==> readme.txt <==
Dear Editor,

This archive include files listed as below.

[ Source Files ]
* ms.tex
* ms.bbl
* {f1, f2, f3a, f3b, f3c, f4, f5, f6}.pdf

[ Support Files ]
* readme.txt : This file
* mnras.cls  : MNRAS LaTeX document class
* mnras.bst  : MNRAS BibTeX style

[ Online-only materials ]
* {Movie1a, Movie1b, Movie2}.mp4 : videos

Dr. Shingo Hirano
Kyushu University, Japan
(March 12, 2019)
